The double galaxy cluster Abell 2465 - II. Star formation in the cluster

We investigate the star formation rate and its location in the major merger cluster Abell 2465 at $z$ = 0.245. Optical properties of the cluster are described in Paper I. Measurements of the H$\alpha$ and infrared dust emission of galaxies in the cluster were made with an interference filter centred on the redshifted line at a wavelength of 817 nm and utilized data from the WISE satellite 12 $\mu$m band. Imaging in the Johnson $U$ and $B$ bands was obtained, and along with SDSS $u$ and $r$ was used to study the blue fraction, which appears enhanced, as a further signatures of star formation in the cluster. Star formation rates were calculated using standard calibrations. The total star formation rate normalized by the cluster mass, $\Sigma SFR/M_{cl}$ compared to compilations for other clusters indicate that the components of Abell 2465 lie above the mean $z$ and $M_{cl}$ relations, suggestive that interacting galaxy clusters have enhanced star formation. The projected radial distribution of the star forming galaxies does not follow a NFW profile and is relatively flat indicating that fewer star forming galaxies are in the cluster centre. The morphologies of the H$\alpha$ sources within $R_{200}$ for the cluster as a whole indicate that many are disturbed or merging, suggesting that a combination of merging or harassment is working.

==> table1.txt <==
    339.68359 &     -5.76283 &  20.004 &$\pm$   0.011 &  19.238 &$\pm$   0.046 &  100.5 &$\pm$   15.8 &  44.38 &$\pm$   4.82 \\
    339.68852 &     -5.77682 &  22.126 &$\pm$   0.023 &  22.704 &$\pm$   0.298 &  -19.1 &$\pm$    9.4 &  -1.31 &$\pm$   1.31 \\
    339.69149 &     -5.85340 &  22.039 &$\pm$   0.042 &  24.003 &$\pm$   1.799 &  -50.6 &$\pm$  102.8 &  -3.84 &$\pm$   2.43 \\
    339.69190 &     -5.91493 &  20.835 &$\pm$   0.022 &  21.010 &$\pm$   0.183 &    1.3 &$\pm$    0.5 &   0.29 &$\pm$   3.89 \\
    339.69195 &     -5.92532 &  18.769 &$\pm$   0.008 &  18.962 &$\pm$   0.071 &    0.2 &$\pm$    0.0 &   0.25 &$\pm$   9.90 \\
    339.69220 &     -5.89481 &  22.493 &$\pm$   0.065 &  21.521 &$\pm$   0.187 &  140.1 &$\pm$  118.5 &   6.08 &$\pm$   2.48 \\
    339.69225 &     -5.87150 &  22.284 &$\pm$   0.038 &  22.619 &$\pm$   0.366 &   -7.8 &$\pm$    5.4 &  -0.46 &$\pm$   1.77 \\
    339.69318 &     -5.80899 &  21.657 &$\pm$   0.017 &  21.209 &$\pm$   0.087 &   55.2 &$\pm$   13.9 &   5.50 &$\pm$   1.52 \\
    339.69322 &     -5.89046 &  19.927 &$\pm$   0.008 &  20.260 &$\pm$   0.072 &   -7.7 &$\pm$    1.1 &  -3.96 &$\pm$   3.07 \\
    339.69352 &     -5.67319 &  19.771 &$\pm$   0.008 &  19.749 &$\pm$   0.054 &   14.7 &$\pm$    1.8 &   8.57 &$\pm$   3.65 \\

